The Impact of Visibility on the Right to Opt-out of Sale under CCPA

The California Consumer Protection Act (CCPA) gives users the right to opt-out of sale of their personal information, but prior work has found that opt-out mechanisms provided under this law result in very low opt-out rates. Privacy signals offer a solution for users who are willing to proactively take steps to enable privacy-enhancing tools, but many users are not aware of their rights under CCPA. We therefore explore an alternative approach to enhancing privacy under CCPA: increasing the visibility of opt-out of sale mechanisms. We conduct an user study with 54 participants and find that visible, standardized banners significantly increase opt-out of sale rates in the wild. Participants also report less difficulty opting out and more satisfaction with opt-out mechanisms compared to the native mechanisms currently provided by websites. Our results suggest that effective privacy regulation depends on imposing clear, enforceable visibility standards, and that CCPA's requirements for opt-out of sale mechanisms fall short.

==> sections/old-thesis.txt <==
%\documentclass[USenglish,oneside,onecolumn]{article}


%\usepackage[utf8]{inputenc}
%\usepackage[rightcaption]{sidecap}
%\usepackage{graphicx} %package to manage images
 
 

%\maketitle



\section{Introduction}
As users gain an increasing awareness of the amount and type of their data being harvested and sold by the software industry, governing bodies have begun to slowly implement laws to protect user privacy and data rights. With more media attention around scandals like the 2018 Cambridge Analytica incident, where the British political consulting firm obtained data from millions of unaware Facebook users and sold it to Donald Trump’s campaign, there has been increasing clamor for government response. But overall, response has been slow, with data privacy and protection laws emerging slowly. The primary example of regulation is the General Data Protection Regulation (GDPR), which offers a variety of data rights and recourse for European Union users, as well as a sweeping set of regulations for companies who serve them~\cite{Utz19}. Another more recent example is the California Consumer Protection Act (CCPA), which models itself on the GDPR and offers similar rights for California residents~\cite{Pardau18}. In addition, states like New York, Maryland, and Massachusetts are in the process of legislating data rights laws. 
\par
Both of these laws require websites to offer clear and regulated choices for handling their data privacy, but the effectiveness and clarity of companies’ implementations are often lacking. The CCPA requires websites that sell user data to provide a “Do Not Sell” link on their homepage~\cite{Pardau18}. Many websites have simply failed to implement these legally required links, opening questions about how these regulations will be enforced~\cite{Zimmeck20}. Even if these links are implemented, websites often intentionally obfuscate these links by placing them in a small or hidden position on the page~\cite{Habib20, Birrell20}. Companies tend to make the process of opting out difficult by using “nudging,” a tactic wherein these links are designed to steer users towards a certain choice with highlighting, unclear language, or mazes of links~\cite{Utz19,Birrell20}. Privacy policies and notices are often confusing in their language and leave users wondering how exactly their data is collected and used~\cite{Utz19,Sakamoto19}. Given all of these issues, these required links often go ignored and unused. This raises questions about the future of these laws: are there tactics to inform or otherwise empower users to make these links useful?
\par
One way that these laws can be supplemented is the use of outside tools to make opt-out mechanisms more usable. In this paper, we built an extension for Google Chrome that helps users exercise their CCPA rights by making the required opt out links more accessible. We then conducted a user study to see if actively notifying users of their rights and providing easier access to opt-out mechanisms can increase the amount that users opt out. Our Javascript extension checks pages for a CCPA compliant opt out link, then displays a popup with a quick reference to the link, as well as providing an additional opt-out mechanism through the extension and a passive notifier of data sale. While other studies have examined the use of tools to assist with automatic opt outs, in this study, we see if an extension can impact user awareness and interaction with opt-out mechanisms~\cite{Zimmeck20}. In order to study the difference our extension can make, we recruited participants to fill out a survey about CCPA and opt-out mechanisms. We then had users install our extension, which notified them with a popup when they entered a site with a CCPA compliant opt-out link and provided quick access to this link. The extension also logged anonymous records of user behavior, including which websites they visited and when and how they opted out. We also had a control group of users install a version of the extension that would still track their behavior and opt-outs, but would not notify them about data sale or provide easy access to opt-out mechanisms. After a week of using this extension, we had users fill out a followup survey with the same questions to see if their perception or opinions on CCPA and opt-out had changed with use of the extension.
\par
Our results show that the extension greatly increased the amount users opted out. We surveyed 54 users, 32 who used the full version of the extension and 22 who used a control version. In our control group, we documented no users interacting with an opt-out mechanism. By contrast, users with the full extension opted out of an average of 19\% of the websites with CCPA compliant links that they visited. These users tended to mainly opt out through the displayed popup, providing evidence for the utility of active warnings and external tools to increase user interaction with opt out mechanisms. We found that in general, users opted out of those sites that they visited the most frequently and for the most time. Our study also found that users were generally uncomfortable with the sale of their data by websites they visited, and were also distrustful of this practice in general, estimating that a much larger percentage of websites were selling their data than our extension observed through server logs. However, users reports about their comfort or tendency to opt out did not correlate to their actual opt-out behavior. Users tended to use our tool far more at the beginning than the end of their use, which may suggest that external tools are not a sustainable long term solution for increasing user opt-out interaction. 

\section{Related Work}

Many studies have examined aspects of data privacy regulation and user interaction with obfuscated privacy mechanisms. Work in this area can be generalized into three categories. Firstly, the actual compliance of websites with opt-out regulations. This work examines how many websites implement CCPA and GDPR compliant mechanisms, and whether or not these mechanism operate as they should. Secondly, the usability of these mechanisms, and the effects of obfuscation on user interaction. Websites often make links difficult to find, or have them lead to mechanisms that are misleading, time consuming, and difficult. Lastly, work examines solutions to these issues, either through further regulation of opt-out mechanisms or external tools like our extension.

\subsection{Are Companies Complying with Opt-out Laws?}

In general, it is difficult to determine exactly which companies are compliant with regulation. Based on the definition of sale given by the CCPA, there is still a large grey area of websites that either provide a link when they do not sell data, websites that choose to interpret the law to argue that they do not sell data, and websites that sell data but have no legally required link. O'Connor et al. showed that in July 2020, 196 of the top 500 U.S. websites were potentially in violation of CCPA, as they did not have a compliant link or a clarification that they did not sell data~\cite{Birrell20}. They also found that some websites will often change the legal wording required for the opt-out link, leading to a lack of clarity for users regarding its purpose as an opt-out mechanism~\cite{Birrell20}. This study also determined that many websites choose not to define providing data to third party companies as a sale of data, although the CCPA defines it as such~\cite{Birrell20}. 
\par
In regards to GDPR compliance, there are many of the same issues around unclear mechanisms and legal language. Degeling et al. found that although 63.1\% of surveyed websites websites offered a cookie consent notice, many of the choices offered to users were not GDPR complaint, as they did not require affirmative action by the user on the use of their personal data~\cite{Degeling19}. They also found that many of the cookie libraries used to display these banners led to mechanisms that failed to comply with the legal requirements for cookie consent under GDPR~\cite{Degeling19}. A more recent study showed that 11.8\% of analyzed cookie consent banners actually met GDPR requirements~\cite{Nouwens20}. Other studies have shown that GDPR cookie notices will sometimes display only opt-out choices, going against regulations~\cite{Utz19}. Another study found that many third party advertising services continued to track user behavior even after users had opted out of targeted advertising~\cite{Sakamoto19}. Instead of stopping tracking as expected, these services would stop offering users targeted advertising but continue to harvest the data that would be used for this service, essentially granting no increased privacy to the user. 
\par
Overall, defining exactly which websites are CCPA and GDPR compliant is difficult because of the sheer scope of websites to examine, the lack of clarity around legal definitions and enforcement, and the tendency of websites to obfuscate their actual practices around user data sale. Moreover, even when websites are technically complaint with the legal definitions, they still create mechanisms that, in practice, are difficult to use.

\subsection{How Usable are Opt-Out Implementations?}

Many of the technically compliant GDPR and CCPA notices are obfuscated in such a way that they fail to provide a useful method for privacy protection. Websites will often place notices in difficult to find places on the page, and when they are encountered, will make following such notices difficult or influence user choice through nudging and other dark patterns. Nudging is a practice in which options are presented to the user with subtle differences that make users more likely to choose a certain option over another. This can include visually highlighting the desired option, requiring confirmation only for specific choices, or requiring that users go through multiple steps or pages in order to choose an option. While the CCPA requires that links be ``clear and conspicuous" and the GDPR bans certain nudging practices, the unclear and questionably enforceable nature of these clauses mean that links often remain difficult to use.
\subsection{Link Location}
A study of top websites showed that the vast majority of CCPA links are placed in obscure locations, often links at the bottom of the page as opposed to banners or more visible mechanisms~\cite{Birrell20}. Utz et al. showed that users were far more likely to click on GDPR banners in certain positions on the page~\cite{Utz19}. This suggests that the current system of CCPA opt-out mechanisms are difficult for users to interact with. This is supported by further experiments on CCPA and GDPR notice locations, which showed that users are more likely to interact with banners and more likely to click on links that are not at the bottom of the page~\cite{Birrell20, Utz19}. Overall, mechanism placement for CCPA is even worse than for GDPR, where banners are usually found, as the vast majority of CCPA opt-out links take the form of easy to miss links.
\subsection{Nudging}
Over 70\% of CCPA notices used some kind of nudging~\cite{Birrell20}. Commonly found nudging practices included ``accept sale" options being highlighted, high levels of difficulty associated with opting-out, and switches or other choice options defaulting to data sale~\cite{Birrell20}. Nudging has been empirically shown to affect user interaction and decisions~\cite{Nouwens20, Utz19, Birrell20}. When presented with While the GDPR bans certain nudging patterns, like pre-selected checkboxes, many websites remain non-complaint~\cite{Nouwens20}. Nudging is an issue both laws' privacy options, but can be difficult to pin down or definitively stop due to its broad definition and the diversity of website design.
\subsection{Choice Granularity}
There is also the difficult question of option granularity. Studies have shown that failing to provide users with fine-grained options makes them more likely to accept tracking and feel deceived about their choices~\cite{Mach20}. However, for CCPA, providing multi-option opt-out mechanisms was shown to decrease user interaction~\cite{Birrell20}. This could be due to the nature of CCPA multi-option choices, which often create more steps to opt out of all sale, as users are directed to multiple third party trackers instead of interacting with a simple binary sale choice. 
\subsection{Active Warnings and Standardization}
Passive notices, like those provided by the ``Do Not Sell" links commonly used by CCPA compliant websites, are poor choices for providing real user privacy. Egleman et al. showed that in a similar case for phising notices, providing an active warning to users dramatically increased their interaction and security~\cite{Egel08}. There are a wide array of different choices for opt-out mechanisms across websites. Some websites provide a simple switch, some direct users to a fillable form, while others require that users directly contact the company or a list of third parties~\cite{Birrell20}. There are also a wide variety of notice locations and styles~\cite{Birrell20}. This lack of standardization has been shown to create difficulty for users with mechanisms like marketing opt outs~\cite{Habib20}. 

\subsection{Do Users Know Their Rights, and Do They Care?}

With the knowledge that websites either do not offer the required privacy control mechanisms, or make these mechanisms difficult to interact with, it is important to consider user participation. After all, these options exist to give users increased control over their privacy and the sale of their data. However, studies have shown that users are generally unaware or uneducated about how their data is being collected and sold, which websites affect them, and what options they have to control their privacy. Users still care about their privacy, and often show frustration with the deceptive practices of sites that collect and sell their data.
\par
When users are confronted with the reality of the choices they have made around their behavior, some show a frustration with the behavior of companies and their data collection practices. Machuletz showed that around 80\% of users self reported knowledge around cookies, and around 68\% could accurately describe them~\cite{Mach20}. Users in the study were shown to be generally unaware of the actual consequences of their privacy choices when interacting with mechanisms that nudged them into accepting cookies~\cite{Mach20}. These users were also more regretful of their choices after interacting with such mechanisms~\cite{Mach20}. This study seems to suggest that deceptive mechanisms both serve their purpose and are of dubious moral standard: users were unaware and unhappy with the choices they were pushed into making. 
\par
In a study on behavioral advertising, users were shown to be both generally uneducated about the nature of targeted ads and appalled by an increased knowledge on their function. When Cranor surveyed users on their perceptions on online behavioral advertising, many users were not aware of its nature or function~\cite{Cranor12}. When shown a video that explained it to them in more detail, many users felt it was ``scary" or ``creepy," and consistently demonstrated a failure to understand exactly how it worked or what their choices were~\cite{Cranor12}. To many users, data collection and targeted advertising seem to be ``black boxes." They are aware that these mechanisms exist, but not how they work, how much they see, or what possible recourse they might have. This study suggests that the baseline of user awareness around data collection and its use in targeted advertising is generally poor, suggesting that notices that fail to accurately desribe their purpose or remain hidden on a page are unlikely to be understood or used. 
\par
In another user study, Habib et al. conducted long form interviews with users on their data privacy choices and behavior. Users not only demonstrated a similar lack of awareness and education on the topics of cookies and their interactions with privacy mechanisms. The study asked users to interact with services like account deletion, email list opt-outs, and advertising opt-outs on various websites~\cite{Habib20}. Users often were unclear about how cookies worked on their different devices, with either misconceptions or a lack of general knowledge about the concept in general. Users showed not only a lack of awareness about these topics and difficulty interacting with these mechanisms, but a general dissolution and distrust that these mechanisms worked at all. One participant was quoted as saying “It’s like the door open/close on the elevator. It’s just there to make you feel like you have some power. But I really don’t think it does anything”~\cite{Habib20}. Given the results of Sakamoto et. al, which showed that third party services often continued to track after opting out, this sentiment is chillingly accurate~\cite{Sakamoto19}. 

\subsection{Moving Forward on Opt-Out}

Given the litany of issues with GDPR and CCPA opt-out mechanisms, it seems that change is needed for these options to become useful to users, and in turn, for these laws to have their full effect. Many suggestions have been raised for improving the state of user privacy, such as the introduction of third party tools, modified or restructured regulation, or increased enforcement by regulatory bodies. 
\par
Many studies have suggested ways that mechanisms could be standardized in order to encourage user interaction and clarity. Going off of studies that show which locations and types of notice are ineffective, regulators could require that notices be placed in more conspicuous notifications or use certain wording, beyond the exact ``Do Not Sell" link language already required by the CCPA. O'Connor et al. suggests decreasing the amount of information that users are required to provide in order to submit a request, such as an address or email account~\cite{Birrell20}. Habib et al. talks about the success of laws that standardized interactions with user privacy options~\cite{Habib20}. These include standardized labelling, additional paths to choices, and language that makes users more confident about the choices they make. Utz et al. suggests requiring specific mechanism positions, increased granularity for privacy choices, and specific text in notices~\cite{Utz19}. 
\par
Another option to help with opt-out is the use of external tools. While tools can help users, studies have shown that they are often confusing and ineffective in their own right. One study showed that when provided with third party tools to help protect their privacy, users were often left perplexed and unprotected. The study examined third party extensions, built in browser privacy features, and other cookie blockers. Users were shown to be confused by their interfaces, the descriptions they provided, and the exact purposes of the tools themselves~\cite{Leon12}. These tools had default options that generally failed to provide adequate protection, meaning that users still had to configure them effectively in order to protect their privacy~\cite{Leon12}. Instead of providing additional protection, these tools only added another layer of confusing interface for users to interact with. Work has specifically been done to help with CCPA opt-out, like OptMeowt, a tool which sends a standardized ``Do Not Sell" signal to websites users visit~\cite{Zimmeck20}. There are also two available extensions on the Google Chrome store available to users, Opt Out by yourdigitalrights.org, which sends automatically formatted opt-out emails to website hosts, and CCPA Detector by Vael Inc., which detects CCPA related privacy policies.




\section{Extension Design}

\begin{figure}[h]
    \centering
    \includegraphics[scale=0.3]{popup.png}
    \caption{Extension popup generated on a website with a CCPA link. The button on the popup directs to the opt-out page.}
    \label{fig:popup}
\end{figure}

To study user interaction with CCPA links and see if additional notifications about data sale would change behavior or feelings towards opt out mechanisms, we implemented a Google Chrome extension to measure user behavior and assist with opt out requests. Our extension runs in the background of every page a user enters, and checks the page’s HTML to determine if the website contains the legal phrasing for CCPA notices. We manually verified the extension on the top 500 visited websites and found that it worked for each site with a correct link displayed on the homepage. If the extension detects a link, the browser icon for the extension will change color to bright red, and a popup will appear in the bottom right corner alerting users that the website they are on sells their data, as shown in \ref{fig:popup}. This popup contains a large button which redirects the user to the website’s opt-out page by clicking the detected HTML element. Because websites often intentionally hide or obfuscate their Do Not Sell links, this popup allows users to easily determine if such a link exists and interact with it. However, because of the varied mechanisms websites require users to utilize in order to opt out of the sale of their data, the extension cannot do more than follow the first provided link, meaning that any additional nudging or obfuscation after this point will still impact the user.
\par
\begin{figure}[t]
    \centering
    \includegraphics[scale=0.25]{et.png}
    \caption{Options from extension in toolbar.}
    \label{fig:extension}
\end{figure}

Given that some websites sell user data without including the legal link phrasing (“Do Not Sell” or “Don’t Sell”), the extension also searches for several other key phrases used by websites, such as “CA Privacy” or “Additional Privacy Disclosures.” If it detects these, the extension changes to a warning yellow color, and a different popup will appear notifying users that the website may sell their data, directing them to these links instead, as shown in figure \ref{fig:warning}. However, it is important to note that some websites that sell user data display no link on their homepage and instead bury their opt out mechanisms in a privacy policy or other page. As these mechanisms are not present on the homepage, the extension cannot detect these websites as selling data, and will not notify users. The extension also gives users the option to whitelist websites, as well as automatically whitelisting any website a user chooses to opt out on, so that unnecessary pop ups are not displayed. Additionally, the extension itself gives the option to follow any detected opt out link so that users may have easy access even after dismissing a popup or whitelisting a website. Both of these options are visible in figure \ref{fig:extension}.
\par
\begin{figure}[t]
    \centering
    \includegraphics[scale=0.25]{warning.png}
    \caption{Warning popup generated on a site with an ambiguous CCPA related link.}
    \label{fig:warning}
\end{figure}
In order to measure how users interact with CCPA links, the extension also logs anonymous data back to a Python Flask server. When a user installs the extension, they are given a unique anonymous identifier, stored by Google Chrome's browser storage. Every time the user loads a page, whitelists a site, closes our popup, or utilizes an opt out mechanism present on the page or provided by the extension, this action is logged to the server with the fetch API. This log contains a timestamp, the user’s unique identifier, hashes of different sub domains of their current website, whether or not their website contains a Do Not Sell link, which action is being logged, and basic information about the user’s system. In order to determine whether the extension impacted user’s interactions with Do Not Sell links, we also created a control version of the extension. The control does not change color in the browser or display popups, making it no easier to opt out of data sale, but still logs page loads and opt outs through the links present on websites.
\par


 
\section{Experiment Setup}

In our experiments, we measured user interactions and sentiment towards CCPA mechanisms with our Google Chrome extension. In order to test initial user interaction with CCPA opt-out mechanisms, we recruited study participants to install and use our extension, and had them answer the same short survey at installation and after a week of use. We used Amazon Mechanical Turk to find participants living in California who could run our extension on Google Chrome. These participants were given several simple questions about how aware and comfortable they were with websites’ practice of selling their data, their awareness of CCPA law and their rights under it, and their experience (or lack thereof) with opt out mechanisms.
\par
After answering these questions, the participants were instructed to install our extension. Users were randomly assigned to either receive the control version, which logged their behavior, or the normal version, which logged their behavior and provided pop ups and other mechanisms to make opt outs easier and more visible. Participants were instructed to keep the extension installed for at least a week, but to continue using their browser as they normally would, interacting with the extension only as they wanted to. After this week of use, participants were asked to fill out the same survey as before, in order to determine if the additional notices and presence of the extension would impact their awareness or feelings about CCPA mechanisms and rights. We included only those users for whom we logged extension activity for over 24 hours.
\par
We looked at the data from 54 MTurk users, where we included only those users who used the extension for over 24 hours. Of these users, 32 users had the regular version of the extension running and 22 had the control version. Across these users we logged 2,264 unique websites visited, 51,399 total logs, and 55 opt outs. We collected survey responses from each of these users on their comfort and awareness of CCPA and opt-out mechanisms, as well as followup survey results for about half of the participants.
\par
\begin{figure}
    \centering
    \includegraphics[scale=0.5]{storepage.png}
    \caption{Google Chrome Store Page listing for our extension}
    \label{fig:store}
\end{figure}
After this experiment, we opened our extension up for general use in order to more accurately measure its use by interested users as opposed to study participants. In order to test user interaction with CCPA opt-out mechanisms in the wild, we created a Google Chrome Extension Store page for our extension. This page, visible in figure \ref{fig:store}, allowed all Google Chrome users to access and use our extension. We then ran an ad copy ***ad copy information*** to recruit users. In total, we had 52 unique users who logged visits to websites. Because of the nature of these ads, it is difficult to tell who was recruited through our ads and who downloaded the extension on their own.
\par
We looked at the data from these 52 unique users, where we included only those users who used the extension for over 24 hours. Across these users we logged 1,360 unique websites visited, 37,802 total logs, and 63 opt outs.
 
\section{Results}

\begin{figure}[]
    \centering
    \includegraphics[scale=0.5]{piechart.png}
    \caption{How many websites were recorded selling data vs. user perception of how many websites sell data}
    \label{fig:piechart}
\end{figure}

\subsection{User Web Behavior}

Users visited far more websites that did not have opt-out links than those with them, although they believed they visited these sites very often. Of the 2,264 unique websites visited by users, 1972 had no CCPA related link, 287 had CCPA compliant links, and 5 had some kind of CCPA related non-compliant link. This means that only 12.7\% of the websites users visited contained some kind of link. This is lower than results from previous work that show around 21\% of the top 5000 visited websites contain links of some kind~\cite{Birrell20}. Users were also significantly off in their perceptions of the number of sites that sell their data. When asked how many websites they visit sold their data, participants estimated an average of 66.2\% were engaged in this practice, five times more than the data show. Even given those websites which sell data but fail to provide a CCPA compliant link, this is still significantly more than reality~\cite{Birrell20}. After a week using the extension, the followup survey showed users had a similar estimate, even those users who had been provided with active warnings when sites were selling their data. Overall the data show that significantly more of the websites users visited tended not to contain an opt-out link, either because they do not sell data, are not compliant with CCPA regulations, or are not detectable by the extension. 
\par
The data show no difference in the average number of visits or amount of time spent on websites with or without a link, although websites that users chose to opt out on had higher counts for both of these metrics. There was no statistically significant difference between the number of visits each kind of site received. We also estimated the time users spent on a website in each session by marking the average number of consecutive logs on the same website by each user. By this metric, there was also no statistically significant difference between the amount of time spent per session on websites that did or did not have CCPA compliant links. There was also no statistically significant difference between the amount of time spent on each kind of website. However, there was a significant difference in the number of visits and time spent for websites that users chose to opt out on. Websites that users chose to opt out on were visited an average of 53.94 times, compared to 8.51 times for all websites that had some kind of link. They also loaded an average of 3.03 pages on opted out websites compared to 1.89 pages for all pages with a CCPA link. 

\begin{figure}[h]
    \centering
    \includegraphics[scale=0.4]{survey1.png}
    \includegraphics[scale=0.35]{survey2.png}
    \caption{User responses to initial survey}
    \label{fig:survey}
\end{figure}
\begin{figure}[]
    \centering
    \includegraphics[scale=0.35]{followup1.png}
    \includegraphics[scale=0.3 ]{followup2.png}
    \caption{User responses to followup survey}
    \label{fig:followupsurvey}
\end{figure}

\subsection{Opt-Outs Without Extension}

In general, users were uncomfortable with the sale of their data, and somewhat aware of the presence of opt outs and the CCPA. About half were aware that websites were required to offer them the ability to opt out of data sale. Of all of our study participants, 29 (54\%) of users said they were aware of this right while 25 (46\%) said that they were not. After using the extension and filling out the followup, all but 3 users said that they were still unaware of this right (although one of these users did opt out through the extension). Only 3 (6\%) of users said that they were ``Somewhat Comfortable" or ``Very Comfortable" with the idea of websites selling their data, while 29 (54\%) said that they were either ``Somewhat Uncomfortable" or ``Very Uncomfortable" with the idea. Users were also generally aware of opt outs, as only 7 (13\%) said that they had ``Never" seen them, while 28 (52\%) said that they had at least ``Sometimes" seen them. 
\par
Users did not opt-out without the extension, although they often reported that they did. No users with the control version of the extension logged any opt outs across the entire study. In our self-reported study, 12 (22\%) users said they had ``Never" used an opt-out mechanism and 31 (57\%) of users said that they at least ``Sometimes" used them. However, the reality of this claim is disputed by the data collected by the extension. Although it is possible that these users have already opted out of the websites they wanted to, or generally did not interact with the opt-outs they normally would during this time, it seems likely that users exaggerated the amount they actually used opt-outs. Of those users who said that they had interacted with an opt-out mechanism, most were generally dissatisfied, with 28 (39\%) of users saying that it was at least ``Somewhat difficult" to use these mechanisms and only 7 (13\%) saying that they were at least ``Somewhat satisfied" with them. 

\begin{figure}[]
    \centering
    \includegraphics[scale=0.6]{opttime.png}
    \caption{Opt outs grouped by relative time during extension installation.}
    \label{fig:optbytime}
\end{figure}




\subsection{Extension Opt-Out Impact}

Users with the extension installed chose to opt-out more than users without it. These users tended to opt out of sale on an average of 18.8\% of websites they visited that had some kind of opt-out link. This was still barely any interaction with opt outs, as most users opted out only once or twice across the entirety of their time spent with the extension installed. The median number of opt outs for users was 1, and the average was 1.9. Furthermore, 12 users with the extension installed never once opted out, around a third of those with the active version of the extension. 
\par
Users tended to opt out only upon first installing the extension. 21 of the 55 opt outs across all users happened within the first 10\% of the users time with the extension. As usage went on, opt-outs flagged significantly, suggesting that users were intrigued by the extension's initial notices but not eager to continue their interaction with these mechanisms. Users with the extension, although they tended to opt out infrequently, at the beginning of their use of the extension, and on a small percentage of websites they visited, still opted out far more than users without the extension. 
\par
\begin{figure}[]
    \centering
    \includegraphics[scale=0.6]{opttype.png}
    \caption{Breakdown of opt outs by full extension vs. control extension}
    \label{fig:optbytype}
\end{figure}
Users tended to opt out through the popup provided by the extension. Of the 55 opt outs utilized, 42 (76.3\%) were from the popup displayed by the extension, 8 (14.5\%) were manual opt outs (from the user following a link on their own), and 5 (9.0\%) were done from the extension in the chrome toolbar. These results suggest that there the popup displayed by the extension was by far the most effective reminder for users that opting out was an option, as they tended to use this method to opt out far more frequently than anything else. A significant portion of users also said that they found opt-outs ``Somewhat easy" to use after the followup survey, suggesting that including these methods impacted user perception about difficulty (as seen in figure \ref{fig:followupsurvey}).
\par
What users said on their surveys had no impact on the amount they opted out. There was no statistically significant difference between the number of opt outs for users who said that they ``Usually" or ``Always" opted out when given the option and the remainder of users. None of the users who answered this way who had the control study opted out at all. The same went for comfort with data sale. Users who said they were ``Somewhat uncomfortable" or ``Very uncomfortable" with the sale of their data were not more or less likely to opt out in any statistically significant way. 








 
     
\section{Discussion}

Our results lead to conclusions about the efficacy of tools in impacting user privacy interactions, the state of CCPA compliance and the sale of data, and the general state of user sentiment towards their privacy and opt-out mechanisms. In general, users were not very aware of their rights under CCPA. Only half of those surveyed knew that they had the right to opt out of data sale. Many of them said that they were uncomfortable with the idea of their data being sold, and widely overestimated the amount of sites that were engaged in the sale of their data, suggesting widespread distrust and dissolution with the state of their privacy. This is consistent with much past work that shows users feel helpless and frustrated about targeted advertising and the sale of their data~\cite{Mach20,Cranor12,Habib20} This overestimate remained during the followup, even after users had been shown active warnings whenever sites sold their data. This can be attributed the perception bias, as being shown active warnings on some sites might create a stronger impression than those sites where warnings were not sold. 
\par
This misconception could also stem from the somewhat esoteric distinction between data ``sale" and the broader industry of user data processing. Many sites argue that their practices do not fall under the definition of ``sale," although the CCPA's broad definition includes many of these practices, such as third party targeted advertising~\cite{Birrell20}. However, companies like Google or Facebook are not engaged in the ``sale" of user data, as they only use their collected user data in-house. This does not mean that they do not \textit{profit} from user data however, and this distinction may feel unimportant to users, especially as these companies continue to grow to enormous sizes. A study of this distinction could help guide future efforts to protect user privacy through additional regulation, and would be one direction for future study.
\par
Although users were uncomfortable with their data being sold, they still did not opt-out regularly or frequently. User responses about their comfort with data sale or tendency to opt-out had no effect on their opt-out behavior. Although this could be because they had already opted out of most websites, it seems very unlikely this is universally the case, as we recorded no opt-outs without the active extension. The pattern of opt-outs happening at the beginning of a user's time with the extension, as well as the low percentage of opt-out in general, suggests that while our tool may be helpful in increasing opt-outs it is unlikely to create a permanent change in behavior. It is important to note that these random survey participants may be unlikely to want an extension that creates popups on many websites they visit. With this in mind, it may be valuable to study the behavior and statistics from a user group who actively seek out an extension that protects their privacy.
\par
Our results around the type of opt-outs users interacted with paint a hopeful picture for the success of active warnings. Users were far more likely to interact with our popup than they were any other method. This is consistent with results that support the efficacy of active warnings in sparking user action~\cite{Egel08}. Given the lack of any requirement for easy access or visible opt-out warnings for the CCPA, replacing small links that are often at the bottom of the page with a more visible popup is one way to increase user awareness and interaction. 
\par
However, this does little to combat the other issue with so many CCPA mechanisms, namely their variety and difficulty. After clicking on the initial link, users can be directed to fillable forms, vague contact information for third parties, or switches that nudge them in a particular direction~\cite{Birrell20}. Our extension does little to combat this, and given the lack of standardization, it seems difficult to conceptualize a tool that would adequately assist users beyond finding the initial link. Some companies that sell data either do not have any link present or illegally bury their opt-out mechanism in their privacy policy or some other page~\cite{Birrell20}. Once again, our tool does little to assist with this, as it only searches for CCPA compliant links and a few adjacently worded homepage links. Although it is possible to conceive of a tool that could automatically search privacy policies in order to find hidden mechanisms, this issue, along with the lack of mechanism standardization, could be better remedied by more user-conscious regulation. For instance, without any real threat of regulatory actions, companies are free to continue in non-compliance. Without a clear definition or enforcement plan for the ``clear and conspicuous" requirement put into place by the CCPA, websites can continue to obfuscate their links.

 
\section{Conclusion}

Having a Chrome Extension notify users whenever they entered a website that sells their data is an effective tactic to increase user interaction with opt-out mechanisms. We found that users are more likely to interact with opt-out when provided with tools that assist them. Throughout our study, no users from the control group chose to opt-out, suggesting that the average user is very unlikely to interact with CCPA opt-out mechanisms. These users also tended to be distrustful and dissatisfied with data sale and opt out in general. Tools like this one can be ways to help remind users of their rights, but do little to address the litany of issues facing customers attempting to exercise rights under the CCPA. With widespread nudging and difficult non-standard opt-out mechanisms, increased legislation and enforcement will be necessary to guarantee the level of privacy and control promised by the CCPA. However, the results of this study do suggest several possibilities for further exploration. Could tools like this one be useful to users who actively seek out ways to protect their privacy? Do users care about the distinction between data sale and data processing, and should this impact future legislation? How might active warnings inform future efforts to increase user interaction and awareness of data privacy options? Given our results, it seems that CCPA opt-out mechanisms are severely underused by the general population. In order to protect user privacy to the fullest possible extent, significant work is needed to create more usable mechanisms and guarantee necessary protections. 


 

\bibliography{annot}


\end{document}

